Smile asymptotics for Bachelier implied volatility

We investigate the asymptotic behaviour of the Bachelier implied volatility tails, extending the large-strike results established for the Black-Scholes implied volatility. Exploiting the theory of regular variation, we derive explicit expressions for the Bachelier implied volatility in the wings of the smile, directly linking them to the tail decay of the underlying returns' distribution. Furthermore, we establish a rigorous connection between the analyticity strip of the characteristic function and the asymptotic slope of the volatility smile. Moreover, we show that if the implied variance grows linearly for large absolute moneyness degree, the underlying returns' distribution must exhibit exponential tail decay, and the corresponding characteristic function is analytic in a horizontal strip of the complex plane. These findings characterise valid models based solely on the observable asymptotic behaviour of the smile.

==> vtex-soft-texsupport.ims-ejpecp-e228393/_config.yml <==
title: Author support for IMS co-sponsored journals EJP/ECP
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal
